SVD-PHAT: A Fast Sound Source Localization Method

This paper introduces a new localization method called SVD-PHAT. The SVD-PHAT method relies on Singular Value Decomposition of the SRP-PHAT projection matrix. A k-d tree is also proposed to speed up the search for the most likely direction of arrival of sound. We show that this method performs as accurately as SRP-PHAT, while reducing significantly the amount of computation required.

==> data/rmse_delta_1d.csv <==
delta,K,rmse,gain
0.000001,9,0.0,285
0.0000032,9,0.0,285
0.00001,8,0.0,320
0.000032,8,0.0,320
0.0001,8,0.0,320
0.00032,7,0.0001,366
0.001,7,0.0001,366
0.0032,6,0.0027,427
0.01,6,0.0027,427
0.032,5,0.01,512
0.1,4,0.0051,641
0.32,2,0.0087,1281


==> data/rmse_delta_2d.csv <==
delta,K,rmse,gain
0.000001,53,0.0002,48
0.0000032,50,0.0009,51
0.00001,48,0.001,53
0.000032,46,0.0022,56
0.0001,43,0.0064,60
0.00032,41,0.0111,62
0.001,38,0.0214,67
0.0032,35,0.0421,73
0.01,32,0.0652,80
0.032,28,0.0903,92
0.1,21,0.1195,122
0.32,10,0.2074,256

==> data/rmse_delta_3d.csv <==
delta,K,rmse,gain
0.000001,78,-0.0001,33
0.0000032,74,0.000009,35
0.00001,71,-0.0001,36
0.000032,68,-0.000009,38
0.0001,66,-0.0001,39
0.00032,61,-0.0001,42
0.001,56,-0.0001,46
0.0032,51,0.000054,50
0.01,48,0.0011,53
0.032,42,0.0003,61
0.1,33,-0.0037,78
0.32,17,0.0040,151
